Markov Chain-based Policies for Multi-stage Stochastic Integer Linear Programming with an Application to Disaster Relief Logistics

We introduce an aggregation framework to address multi-stage stochastic programs with mixed-integer state variables and continuous local variables (MSILPs). Our aggregation framework imposes additional structure to the integer state variables by leveraging the information of the underlying stochastic process, which is modeled as a Markov chain (MC). We demonstrate that the aggregated MSILP can be solved exactly via a branch-and-cut algorithm integrated with a variant of stochastic dual dynamic programming. To improve tractability, we propose to use this approach to obtain dual bounds. Moreover, we apply two-stage linear decision rule (2SLDR) approximations, in particular a new MC-based variant that we propose, to obtain high-quality decision policies with significantly reduced computational effort. We test the proposed methodologies in an MSILP model for hurricane disaster relief logistics planning. Our empirical evaluation compares the effectiveness of the various proposed approaches and analyzes the trade-offs between policy flexibility, solution quality, and computational effort. Specifically, the 2SLDR approximation yields provable high-quality solutions for our test instances supported by the proposed bounding procedure. We also extract valuable managerial insights from the solution behaviors exhibited by the underlying decision policies.

==> figures/heatmaps-color/fh-active.txt <==
x0	x1	x2	x3	c
0.0	0.0	0.0	0.0	.
0.0	0.0	0.0	0.0	.
0.1	0.1	0.1	0.1	r
0.0	0.3	0.3	0.3	r
0.0	0.0	0.0	0.0	.

==> figures/heatmaps-color/fh-intensity.txt <==
x0	x1	x2	x3
0	0	0	0
0	0	0	0
50	50	50	50
0	50	50	50
0	0	0	0

==> figures/heatmaps-color/hn-active.txt <==
x0	x1	x2	x3	c
0.0	0.0	0.0	0.0	.
0.0	0.0	0.0	0.0	.
0.0	0.0	0.0	0.0	.
0.0	0.0	0.0	0.0	.
0.0	0.0	1.0	0.0	r

==> figures/heatmaps-color/hn-intensity.txt <==
x0	x1	x2	x3
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	30	0

==> figures/heatmaps-color/ma-active.txt <==
x0	x1	x2	x3	c
0.2	0.2	0.2	0.2	o
0.3	0.3	0.3	0.3	o
0.3	0.3	0.3	0.3	r
0.0	0.0	0.0	0.0	.
0.0	0.0	0.0	0.0	.

==> figures/heatmaps-color/ma-intensity.txt <==
x0	x1	x2	x3
24	24	24	24
36	36	36	36
56	56	56	56
0	0	0	0
0	0	0	0

==> figures/heatmaps-color/mm-active.txt <==
x0	x1	x2	x3	c
0.2	0.2	0.2	0.2	o
0.1	0.1	0.1	0.1	r
0.3	0.3	0.3	0.3	r
0.0	0.0	0.0	0.0	.
0.0	0.0	0.0	0.0	.

==> figures/heatmaps-color/mm-intensity.txt <==
x0	x1	x2	x3
30	30	30	30
50	50	50	50
56	56	56	56
0	0	0	0
0	0	0	0

==> figures/heatmaps-color/pa-active.txt <==
x0	x1	x2	x3	c
0.2	0.2	0.2	0.2	o
0.1	0.1	0.1	0.1	r
0.3	0.3	0.3	0.3	r
0.0	0.0	0.0	0.0	.
0.0	0.0	0.0	0.0	.

==> figures/heatmaps-color/pa-intensity.txt <==
x0	x1	x2	x3
30	30	30	30
50	50	50	50
56	56	56	56
0	0	0	0
0	0	0	0

==> figures/heatmaps-first-active/fh-active.txt <==
x0	x1	x2	x3
0.0	0.0	0.0	0.0
0.0	0.0	0.0	0.0
0.1	0.1	0.1	0.1
0.0	0.3	0.3	0.3
0.0	0.0	0.0	0.0

==> figures/heatmaps-first-active/fh-intensity.txt <==
x0	x1	x2	x3
0	0	0	0
0	0	0	0
40	40	40	40
0	40	40	40
0	0	0	0

==> figures/heatmaps-first-active/hn-active.txt <==
x0	x1	x2	x3
0.0	0.0	0.0	0.0
0.0	0.0	0.0	0.0
0.0	0.0	0.0	0.0
0.0	0.0	0.0	0.0
0.0	0.0	1.0	0.0

==> figures/heatmaps-first-active/hn-intensity.txt <==
x0	x1	x2	x3
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	10	0

==> figures/heatmaps-first-active/ma-active.txt <==
x0	x1	x2	x3
0.0	0.0	0.0	0.0
0.0	0.0	0.0	0.0
0.3	0.3	0.3	0.3
0.0	0.0	0.0	0.0
0.0	0.0	0.0	0.0

==> figures/heatmaps-first-active/ma-intensity.txt <==
x0	x1	x2	x3
0	0	0	0
0	0	0	0
49	49	49	49
0	0	0	0
0	0	0	0

==> figures/heatmaps-first-active/mm-active.txt <==
x0	x1	x2	x3
0.0	0.0	0.0	0.0
0.1	0.1	0.1	0.1
0.3	0.3	0.3	0.3
0.0	0.0	0.0	0.0
0.0	0.0	0.0	0.0

==> figures/heatmaps-first-active/mm-intensity.txt <==
x0	x1	x2	x3
0	0	0	0
40	40	40	40
49	49	49	49
0	0	0	0
0	0	0	0

==> figures/heatmaps-first-active/pa-active.txt <==
x0	x1	x2	x3
0.0	0.0	0.0	0.0
0.1	0.1	0.1	0.1
0.3	0.3	0.3	0.3
0.0	0.0	0.0	0.0
0.0	0.0	0.0	0.0

==> figures/heatmaps-first-active/pa-intensity.txt <==
x0	x1	x2	x3
0	0	0	0
40	40	40	40
49	49	49	49
0	0	0	0
0	0	0	0

==> figures/heatmaps/fh-active.txt <==
x0	x1	x2	x3
0.5	0.5	0.5	0.5
0.5	0.5	0.5	0.5
0.4	0.4	0.4	0.4
0.0	0.3	0.3	0.3
0.0	0.0	0.0	0.0

==> figures/heatmaps/fh-intensity.txt <==
x0	x1	x2	x3
37	37	37	37
40	40	40	40
40	40	40	40
0	40	40	40
0	0	0	0

==> figures/heatmaps/hn-active.txt <==
x0 x1 x2 x3
1.0	1.0	1.0	1.0
1.0	1.0	1.0	1.0
1.0	1.0	1.0	1.0
0.0	1.0	1.0	1.0
0.0	0.0	1.0	0.0

==> figures/heatmaps/hn-intensity.txt <==
x0	x1	x2	x3
19	19	19	19
16	16	16	16
10	10	10	10
0	10	10	10
0	0	10	0

==> figures/heatmaps/ma-active.txt <==
x0	x1	x2	x3
0.9	0.9	0.9	0.9
0.7	0.7	0.7	0.7
0.3	0.3	0.3	0.3
0.0	0.0	0.0	0.0
0.0	0.0	0.0	0.0

==> figures/heatmaps/ma-intensity.txt <==
x0	x1	x2	x3
28	28	28	28
34	34	34	34
49	49	49	49
0	0	0	0
0	0	0	0

==> figures/heatmaps/mm-active.txt <==
x0	x1	x2	x3
0.8	0.8	0.8	0.8
0.5	0.5	0.5	0.5
0.3	0.3	0.3	0.3
0.0	0.0	0.0	0.0
0.0	0.0	0.0	0.0

==> figures/heatmaps/mm-intensity.txt <==
x0	x1	x2	x3
34	34	34	34
46	46	46	46
49	49	49	49
0	0	0	0
0	0	0	0

==> figures/heatmaps/none-intensity.txt <==
x0	x1	x2	x3
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0

==> figures/heatmaps/pa-active.txt <==
x0	x1	x2	x3
0.8	0.8	0.8	0.8
0.5	0.5	0.5	0.5
0.3	0.3	0.3	0.3
0.0	0.0	0.0	0.0
0.0	0.0	0.0	0.0

==> figures/heatmaps/pa-intensity.txt <==
x0	x1	x2	x3
34	34	34	34
46	46	46	46
49	49	49	49
0	0	0	0
0	0	0	0

==> figures/plots/nodes_exact_medium.txt <==
HN_exact	MA_exact	MI_exact	MM_exact	HN_sddp	MA_sddp	MI_sddp	MM_sddp
13	13	30	41	65	441	978	1924
27	14	30	23	66	464	924	752
31	25	7	63	68	623	1488	350
26	23	54	57	66	1000	1851	4303
7	9	13	27	78	896	1156	2594
7	3	18	64	65	605	995	439
11	3	34	62	73	632	1462	341
12	23	14	92	72	662	1363	1029
27	17	25	20	54	688	1349	1018
17	38	11	23	58	327	563	2263
21	31	73	105	60	597	1608	2823
27	25	43	106	61	691	1787	10653
29	32	52	85	55	1089	2951	918
17	29	74	117	69	866	3282	719
4	9	15	72	77	661	1808	13329
6	17	29	109	62	727	1448	5406
17	33	43	86	61	1038	2747	9896
27	21	13	90	75	950	3512	315
29	23	26	116	58	1141	2505	3751
25	55	71	164	53	581	148	614
17	19	13	9	31	403	855	6286
1	1	13	32	1	32	149	10400
12	37	7	17	15	352	315	1501
1	1	3	29	1	1	176	19744
1	2	7	35	1	50	69	26732
9	15	15	11	17	319	663	13450
13	9	13	9	37	549	1376	4617
11	29	9	6	19	627	863	3154
6	17	20	29	17	454	526	4280
17	31	38	58	56	812	1835	641
15	19	13	29	22	321	888	5570
1	2	23	78	1	30	1387	5080
15	37	21	99	13	320	1469	2040
1	1	21	96	1	1	615	4379
1	8	14	66	1	44	257	5900
9	9	46	52	9	243	1084	6901
9	11	39	90	32	452	2909	4010
9	13	13	28	13	328	637	2400
9	25	20	116	12	457	1879	1949
25	47	64	69	43	891	3410	1947
1	1	33	142	1	1	733	26910
1	1	71	966	1	1	3537	30060
1	1	35	408	1	1	1492	7743
1	1	39	186	1	1	2044	53028
1	1	25	217	1	1	1300	21416
1	1	28	389	1	1	1512	9090
1	1	19	338	1	1	1933	14704
1	1	38	223	1	1	1947	1031
1	1	35	462	1	1	634	12652
1	29	38	154	1	154	1133	2870
1	1	52	2249	1	1	2145	13903
1	1	57	931	1	1	1831	36755
1	1	41	74	1	1	2806	8170
1	1	157	2289	1	1	7839	17086
1	1	16	363	1	1	2466	20000
1	1	35	363	1	1	3766	17920
1	1	128	2869	1	1	6594	14670
1	1	29	591	1	1	883	4800
1	1	55	1143	1	1	2669	6000
1	33	52	470	1	120	1571	3900

==> figures/plots/time_exact_medium.txt <==
HN_exact	MA_exact	MI_exact	MM_exact	HN_sddp	MA_sddp	MI_sddp	MM_sddp
112.778	268.632	504.181	826.095	746.922	5408.43	2831.53	21600.9
177.068	378.178	488.377	939.674	1991.86	4194.95	3467.25	21600.6
386.615	1305.25	1561.9	2771.33	1511.05	7922.4	4421.11	21600.3
186.103	391.6	837.291	1130.65	884.356	2113.23	3046.62	21600.3
155.557	282.949	669.698	1019.67	784.497	5638.62	5395.66	21600.7
78.6541	174.494	372.494	732.113	465.228	12187.3	2665.31	21600.7
253.748	606.488	1294.48	3007.65	490.505	4133.32	3407.45	21600.4
241.633	1273.55	1165.93	2584.4	1280.82	3996.39	8790.22	21600.3
372.368	872.94	1144.29	2218.41	2190.34	8206.25	2972	21600.2
630.578	1570.24	1574.33	3296.91	1860.8	5890.22	8537.63	21600.4
165.571	482.358	1123.68	1319.49	838.531	7802.87	9773.5	21600.4
231.675	392.822	966.554	1173.84	1800.15	10740	13383	21600.5
279.953	1405.72	2763.9	4395.71	425.162	2264.71	21173.8	21600.4
135.669	490.973	1151.25	1669.48	390.151	2786.84	10404.8	21600.7
139.742	413.331	1301.04	1662.44	761.034	2433.57	6613.94	20698.8
68.2378	306.921	851.679	1012.66	870.31	5749.66	12919.6	21600.3
309.257	1418.78	3653.12	4825.8	890.867	9012.09	20175.7	21600.1
305.132	1309.26	2667.02	3521.2	2827.61	8679.2	10973.6	21600.3
372.974	1063.77	2046.25	4228.11	1434.88	1849.3	13596	21600.1
520.259	1907.42	3948.08	5702.95	1137.19	7484.47	21600.7	21600.5
78.4724	191.186	198.707	203.494	70.9125	1016.68	2935.23	21600.3
45.7337	92.3747	208.979	257.428	86.5291	142.292	1726.67	21600.4
189.481	367.357	404.39	680.562	66.3956	284.414	2314.5	21600.2
54.4028	86.9037	187.815	378.302	85.9722	161.582	1923.07	21600.2
73.3797	137.712	276.231	267.484	142.294	516.492	2020.25	21600.3
76.4004	193.048	245.2	197.836	68.1716	1729.52	1536.15	21600.2
213.723	386.115	531.361	484.411	131.158	4436.01	2394.99	21600.1
186.949	368.575	430.449	576.1	119.33	1975.54	1575.6	21600.3
143.369	343.435	612.661	634.89	87.7236	867.724	2968.33	21600.6
254.35	1439.35	1776.17	2580.82	1095.15	2002.22	8202.67	21600.4
96.2451	202.846	225.68	234.253	69.1776	3086.1	2240.21	21600.4
59.076	125.473	239.233	253.398	86.5657	139.787	2962.64	21600.5
201.516	479.851	572.711	488.945	66.3133	252.718	3414.83	21600.4
67.069	104.793	174.987	235.047	86.3757	166.612	2497.04	21600.2
105.977	211.537	257.023	314.596	150.006	261.789	3048.6	21600.4
73.3458	201.242	381.338	222.276	65.5007	1583.9	3092.74	21600.2
208.303	384.496	938.019	1063.82	123.034	3265.3	5709.99	21600.6
176.951	465.428	636.994	1116.54	123.619	538.203	2682.17	21600.6
120.785	367.73	1064.72	1266.39	88.8836	211.335	3623.18	21600.3
558.324	1383.47	2019.32	2975.67	540.996	3734.41	7076.09	21600.6
31.8239	49.0143	113.116	158.554	89.9605	174.968	1487.25	21600.4
32.3161	36.8041	128.644	230.444	95.6435	196.564	3507.85	21600.4
82.8237	102.171	210.61	320.528	140.973	240.067	3307.14	21600.1
48.8362	48.0945	132.863	153.54	96.4456	191.764	2489.29	21600.9
82.5725	82.5364	156.293	194.435	92.4461	184.282	2744.5	21600.1
33.1304	37.0643	89.6212	157.857	98.569	140.14	2377.08	21600.4
98.7487	121.808	190.142	415.032	108.685	162.608	4248.09	21600.1
108.093	126.813	419.522	548.86	101.296	149.34	5554.58	21600.2
86.2173	93.9559	255.509	762.555	121.548	165.823	4507.72	21600.1
122.175	396.022	523.266	728.392	77.276	1115.67	3577.8	21600.5
39.5776	55.2082	126.052	419.27	91.718	175.246	2628.95	21600.2
39.7651	54.6461	133.995	303.236	95.4226	197.682	2057.55	21600.2
166.449	117.954	210.222	168.287	140.284	237.341	4299.17	21600.3
40.7331	50.5606	239.286	652.675	95.6184	192.338	6444.26	21600.5
70.5142	68.3248	129.436	181.418	92.235	183.479	3526.31	21600.1
43.7638	40.0505	118.102	137.709	97.6623	137.24	5589.26	21600.4
126.317	132.014	378.221	1508.18	110.475	164.351	6142.98	21600.3
74.3449	127.062	322.318	501.439	103.652	152.246	3568.07	21600.6
86.3174	104.251	229.267	496.467	118.939	158.936	5190.41	21600.2
134.06	440.393	818.615	1189.59	77.0451	449.595	4023.88	21600.2

==> figures/plots/time_extensive.txt <==
ycoord	HN	MA	MI	MM	WA
1	31.82	36.80	89.62	137.71	210.69
2	32.32	37.06	113.12	153.54	243.58
3	33.13	40.05	118.10	157.86	249.35
4	39.58	48.09	126.05	158.55	288.14
5	39.77	49.01	128.64	168.29	314.94
6	40.73	50.56	129.44	181.42	436.18
7	43.76	54.65	132.86	194.44	445.38
8	45.73	55.21	134.00	197.84	502.43
9	48.84	68.32	156.29	203.49	507.79
10	54.40	82.54	174.99	222.28	563.82
11	59.08	86.90	187.82	230.44	663.64
12	67.07	92.37	190.14	234.25	667.95
13	68.24	93.96	198.71	235.05	683.73
14	70.51	102.17	208.98	253.40	686.19
15	73.35	104.25	210.22	257.43	881.06
16	73.38	104.79	210.61	267.48	954.78
17	74.34	117.95	225.68	303.24	1160.86
18	76.40	121.81	229.27	314.60	1419.63
19	78.47	125.47	239.23	320.53	1577.49
20	78.65	126.81	239.29	378.30	1612.40
21	82.57	127.06	245.20	415.03	3289.94
22	82.82	132.01	255.51	419.27	4960.46
23	86.22	137.71	257.02	484.41	6770.63
24	86.32	174.49	276.23	488.95	6972.67
25	96.25	191.19	322.32	496.47	7245.34
26	98.75	193.05	372.49	501.44	7888.22
27	105.98	201.24	378.22	548.86	17529.20
28	108.09	202.85	381.34	576.10	21601.10
29	112.78	211.54	404.39	634.89	21601.20
30	120.79	268.63	419.52	652.68	21601.30
31	122.18	282.95	430.45	680.56	21601.30
32	126.32	306.92	488.38	728.39	21601.30
33	134.06	343.44	504.18	732.11	21601.30
34	135.67	367.36	523.27	762.56	21601.30
35	139.74	367.73	531.36	826.10	21601.30
36	143.37	368.58	572.71	939.67	21601.40
37	155.56	378.18	612.66	1012.66	21601.50
38	165.57	384.50	636.99	1019.67	21601.50
39	166.45	386.12	669.70	1063.82	21601.50
40	176.95	391.60	818.62	1116.54	21601.60
41	177.07	392.82	837.29	1130.65	21601.70
42	186.10	396.02	851.68	1173.84	21601.80
43	186.95	413.33	938.02	1189.59	21601.80
44	189.48	440.39	966.55	1266.39	21601.80
45	201.52	465.43	1064.72	1319.49	21601.80
46	208.30	479.85	1123.68	1508.18	21601.80
47	213.72	482.36	1144.29	1662.44	21601.90
48	231.68	490.97	1151.25	1669.48	21601.90
49	241.63	606.49	1165.93	2218.41	21602.00
50	253.75	872.94	1294.48	2580.82	21602.00
51	254.35	1063.77	1301.04	2584.40	21602.00
52	279.95	1273.55	1561.90	2771.33	21602.10
53	305.13	1305.25	1574.33	2975.67	21602.20
54	309.26	1309.26	1776.17	3007.65	21602.20
55	372.37	1383.47	2019.32	3296.91	21602.30
56	372.97	1405.72	2046.25	3521.20	21602.40
57	386.62	1418.78	2667.02	4228.11	21602.40
58	520.26	1439.35	2763.90	4395.71	21602.50
59	558.32	1570.24	3653.12	4825.80	21602.50
60	630.58	1907.42	3948.08	5702.95	21602.60

==> figures/plots/time_extensive_WA.txt <==
ycoord	WA
1	210.688
2	243.575
3	249.349
4	288.143
5	314.939
6	436.176
7	445.375
8	502.431
9	507.792
10	563.815
11	663.637
12	667.954
13	683.728
14	686.194
15	881.063
16	954.783
17	1160.86
18	1419.63
19	1577.49
20	1612.4
21	3289.94
22	4960.46
23	6770.63
24	6972.67
25	7245.34
26	7888.22
27	17529.2
